Spotting Suspicious Link Behavior with fBox: An Adversarial Perspective

How can we detect suspicious users in large online networks? Online popularity of a user or product (via follows, page-likes, etc.) can be monetized on the premise of higher ad click-through rates or increased sales. Web services and social networks which incentivize popularity thus suffer from a major problem of fake connections from link fraudsters looking to make a quick buck. Typical methods of catching this suspicious behavior use spectral techniques to spot large groups of often blatantly fraudulent (but sometimes honest) users. However, small-scale, stealthy attacks may go unnoticed due to the nature of low-rank eigenanalysis used in practice. In this work, we take an adversarial approach to find and prove claims about the weaknesses of modern, state-of-the-art spectral methods and propose fBox, an algorithm designed to catch small-scale, stealth attacks that slip below the radar. Our algorithm has the following desirable properties: (a) it has theoretical underpinnings, (b) it is shown to be highly effective on real data and (c) it is scalable (linear on the input size). We evaluate fBox on a large, public 41.7 million node, 1.5 billion edge who-follows-whom social graph from Twitter in 2010 and with high precision identify many suspicious accounts which have persisted without suspension even to this day.

==> figs/amazon_svd.txt <==
491.5175
390.0547
370.4785
338.0544
300.5358
290.5285
280.2836
252.4004
247.1051
226.9871
216.6431
215.8173
211.8693
202.1207
197.6502
195.8936
194.3241
189.5124
187.7699
186.7727
185.9898
185.1416
179.3781
178.4966
174.5101
173.3717
171.9528
170.2921
169.8177
168.4385
165.4351
162.4532
160.6054
159.8636
159.0270
157.8563
157.0124
152.9495
151.3863
150.8957
150.8334
150.1314
149.2340
147.4956
146.6889
146.0582
144.7694
144.1970
142.5227
141.6460


==> figs/camo_100.txt <==
"Percent Camo" "Customers" "Fraudsters"
0%		1		1		100	100
10% 	1		0.99	99	100
20%   1       0.95      95  100
30%   1       0.92      92  100
40%   1       0.87      87  100
50%   1       0.83      83  100


==> figs/camo_250.txt <==
"Percent Camo" "Customers" "Fraudsters"
0%		1		1		100	100
10% 	1		0.992	99.2     100
20%   1       0.968		96.8     100
30%   1       0.94		94       100
40%   1       0.912		91.2     100
50%   1       0.876		87.6     100


==> figs/camo_500.txt <==
"Percent Camo" "Customers" "Fraudsters"
0%		1		1		100	100
10% 	1		1		100     100
20%   1       0.98      98      100
30%   1       0.962     96.2    100
40%   1       0.934     93.4    100
50%   1       0.902		90.2    100


==> figs/crown/order.txt <==
from left to right *s on plot:

left: buyfollow.png
middle: densecore.png
right: manyfollow.png


==> figs/election_svd.txt <==
120.520274824365
77.1441592407596
62.4877159329132
54.1679251382071
45.8871760428683
39.3495388281644
37.6466742800394
33.2936608161409
32.1334814167049
30.6683857379921
28.2630719541339
27.0984057091793
26.2326565227643
25.8386741296091
25.2355877100863
24.9268660730861
24.3080791847487
24.2286873160205
23.6979196812508
22.9429306351492
22.3860204112771
22.2976075495599
22.1233683186933
21.846364695791
21.5200303296791
21.2027540414433
21.0551391634613
20.7761751930879
20.6603087978983
20.4591102821141
20.2585781438748
20.0078541834842
19.7525010707295
19.6032761946816
19.3169885900152
19.2669484945485
19.0792215081576
18.9764244611716
18.6291402399317
18.4669216116701
18.4316938221718
18.2208295859464
18.1467518024931
18.0797491686329
17.9864561926135
17.8011135836484
17.7583513794997
17.6294897277299
17.4940566234028
17.4627857552482


==> figs/epinions_svd.txt <==
176.368641472339
167.678662538146
106.790235271419
79.2716466852853
70.0630887383024
64.197380604981
61.055017566492
59.5472366931911
57.0587796752328
55.7525885243631
53.0864784079738
51.3878884497462
48.49809949939
46.6487475600657
45.7024424831278
44.3154120026052
42.9388350794377
42.5798158521251
41.5171629916731
41.2592746293792
40.7309666179343
40.4817240849417
39.3646881067303
39.2913136708068
38.688417636565
38.1693790409165
37.5201482759286
37.1447820471167
36.5071723987246
36.1646883509392
36.0214077389113
35.7193751460382
35.4068270542888
35.2578838175097
34.6308184169013
34.4970516268528
34.0863786787783
33.9810485156464
33.7777877464942
33.2955487881187
32.9645526612386
32.8892727108661
32.6746054624329
32.5196783298968
32.4247101036422
32.1980178205271
32.0493688532932
31.739585516717
31.5157147764732
31.4099642633165


==> figs/netflix_svd.txt <==
5006.45898506055
1574.60219525191
1424.02297747256
1178.30491497149
1134.22838427182
1012.66271404797
888.491320484525
794.315775672028
774.280886452138
691.706611764879
667.224513381548
601.54300052083
571.06115280959
546.686775562618
537.642952925964
518.507934861379
497.60592663417
488.662251399441
476.598546327886
465.4253622572
452.061931002682
447.065516177832
441.604400813301
428.592473026393
423.408787027944
406.683623176562
396.950151391572
391.583426269715
386.812843812899
380.014447072003
371.635711352215
368.916254701095
367.663241694177
359.067410351263
355.755239473121
350.174991033219
346.791759552781
344.398376547428
341.752658741866
339.342549986692
335.952196106571
333.381037756182
327.661018321907
325.727031984207
321.573588072861
318.984457430936
316.237277575487
314.652386549113
311.906913878246
309.785383522759
307.61648506262
303.97742933689
301.358480077018
299.848645547213
298.512661313672
296.379235732033
294.423602261991
292.446597497412
288.395515731334
287.95887219827
284.945138308064
283.397168308369
283.025193825845
280.80956783145
279.010174977513
276.916665290876
275.913027869216
274.591425132953
274.243488877829
272.377464867949
271.655019556862
270.371967915203
269.027869302275
268.149425044752
266.245523929312
265.530016808079
265.016922606713
264.029151553903
262.904947548498
261.558971641872
259.950793229157
258.89210486429
258.143188215058
257.189212713453
256.34092508471
255.439306568997
254.754528104114
254.282974881033
253.740756957226
252.062229462753
251.139222720718
250.790429110491
249.043772697309
248.420638922908
247.829780852832
247.223750133432
246.223145763822
244.457855282799
243.811461416255
243.379884696085


==> figs/priorweakness/comparison.txt <==
50	100  0		25
100	100  0		50
150	100  0		75
200	100  0		100
250	100  0		125
282	100  0		142
284	0	100  	143
300	0	100  	150
350	0	100  	175
400	0	100  	200
450	0	100  	225
500	0	100  	250


==> figs/scalability/data.txt <==
0                         0                  3.253443
519                    269361                  5.333168
1045                   1092025                  7.541284
1447                   2093809                  9.789557
1955                   3822025                 17.510461
2515                   6325225                 27.552335
2957                   8743849                 34.959337
3562                  12687844                 45.501409
3936                  15492096                 59.709766
4540                  20611600                 78.080804
4997                  24970009                 97.070196
5608                  31449664                118.474493
5971                  35652841                152.322205
6505                  42315025                192.744434
7031                  49434961                213.223862
7466                  55741156                240.241188
8053                  64850809                270.081727
8528                  72726784                304.352077
9007                  81126049                331.799917
9518                  90592324                354.008944


==> figs/slashdot_svd.txt <==
107.523739720195
78.3224994775753
62.9221163630003
54.5068245910691
49.5874846872858
47.1206331324225
46.2469332590334
44.771190644856
43.8927735159697
38.3815759536998
36.4093226144824
34.8494527722026
34.5020595855228
33.7136239881943
32.7055532989086
31.8876263019151
31.5757072644186
31.3982742731974
30.2725039380464
29.9761362198578
29.5316248494701
29.3143514473865
29.1334014713965
28.7480551444476
28.2040864089916
27.7577930468558
27.3639471133705
27.155857470124
26.7168670346562
26.607986843147
26.493483109642
26.1213410512428
26.0254973563054
25.8151249127223
25.6615350951523
25.3669515600679
25.2569651486596
25.0529513292571
24.7759870506017
24.7082132631979
24.6737654796974
24.5940861021028
24.5506367566207
24.4485212472673
24.3293823144378
24.2935945472262
24.099685275263
24.0280532904849
23.9947200010274
23.9423730709906


==> figs/twitter_fans.txt <==
0.5    46       2       2     21   17   12		0.96    0.73  0.005    0.447368421       0.552631579
1      42       0       8     18   20   12		1.00   0.67   0.01     0.526315789       0.473684211
5      36       8       6     25   20   5		0.82   0.64   0.05     0.444444444       0.555555556
10     31       10      9     19   19   12		0.76    0.62  0.10     0.5               0.5        
25     27       14      9     19   18   13		0.66   0.60   0.25     0.486486486       0.513513514
50     17       23      10    29   18   3		0.43    0.49  0.50     0.382978723       0.617021277
99     17       24      9     21   19   10		0.41    0.47  0.99     0.36585365853     0.634146341


==> figs/twitter_idols.txt <==
0.5    40        2           8     24   18   8    0.95   0.69   0.005    0.428571429   0.571428571 
1      41        3           6     20   24   6    0.93   0.63   0.01     0.545454545   0.454545455 
5      35        6           9     22   17   11   0.85   0.67   0.05     0.435897436   0.564102564 
10     33        5           12    21   23   6    0.87   0.59   0.10     0.522727273   0.477272727 
25     27        14          9     22   23   5    0.66   0.54   0.25     0.511111111   0.488888889 
50     17        22          11    27   17   6    0.44   0.50   0.50     0.386363636   0.613636364 
99     13        26          11    30   11   9    0.33   0.54   0.99     0.268292683   0.731707317 


==> figs/twitter_svd_25.txt <==
6279.1
4625.6
3076.4
2891.8
2198.4
1962.8
1897.4
1822.2
1673.7
1516.4
1458.1
1400.6
1384.4
1378.2
1345.9
1298
1267.3
1248
1231.7
1230.7
1223
1185.3
1175
1157.2
1143.4


==> figs/twitter_svd_50.txt <==
6279.1
4625.6
3076.4
2891.8
2198.4
1962.8
1897.4
1822.2
1673.7
1516.4
1458.1
1400.6
1384.4
1378.2
1345.9
1298
1267.3
1248
1231.7
1230.7
1223
1185.3
1175
1157.2
1143.4
1137.3
1130.3
1121.5
1108.9
1089.9
1079.7
1067
1065.6
1044.6
1043.5
1038.4
1028.1
1023.9
1020.5
1013.9
1003.3
997.8
987.54
983.91
979.95
971.78
968.89
967.66
964.59
960.12


==> figs/wiki_svd.txt <==
103.187610713806
67.0012863205403
54.7643026093809
47.6737389816411
40.1068223599762
35.8549351657252
33.898519823242
30.3508249386058
28.7567032503123
27.5448998070721
25.581506065188
24.9419227240707
23.6752167786413
22.9838114477338
22.6946239183531
22.1904405044651
21.9935660183751
21.0634510708535
20.7587553171828
20.4024904783011
20.0324188789132
19.9287532197976
19.653778087248
19.4657542865943
19.2491596997758
18.7913985551687
18.7415001014064
18.5863126353851
18.377853422977
18.1531111717648
18.036698530989
17.7243962662124
17.5722212413069
17.4935273432481
17.2551161075873
17.190523022514
17.1462723407038
16.9260621189713
16.7988068286742
16.5957869049096
16.5558752598728
16.4158577730821
16.2775337468536
16.214088918707
16.1329223881495
16.0821258232931
15.9390248112836
15.8878715259133
15.8630334585554
15.7412121044118

